All-intra rate control using low complexity video features for Versatile Video Coding

Versatile Video Coding (VVC) allows for large compression efficiency gains over its predecessor, High Efficiency Video Coding (HEVC). The added efficiency comes at the cost of increased runtime complexity, especially for encoding. It is thus highly relevant to explore all available runtime reduction options. This paper proposes a novel first pass for two-pass rate control in all-intra configuration, using low-complexity video analysis and a Random Forest (RF)-based machine learning model to derive the data required for driving the second pass. The proposed method is validated using VVenC, an open and optimized VVC encoder. Compared to the default two-pass rate control algorithm in VVenC, the proposed method achieves around 32% reduction in encoding time for the preset faster, while on average only causing 2% BD-rate increase and achieving similar rate control accuracy.

==> images/Results_I_frame.txt <==
Features_selected = ['E_p', 'L_p', 'q_p', 'energyU_p', 'energyV_p', 'avgU_p', 'avgV_p']

RandomForestRegressor(random_state=0, min_samples_leaf= 1, min_samples_split= 2, n_estimators= 100)

Max depth = 4
MAE: 409.31004866762635 MSE: 524492.0266803184 R2: 0.8111614334519581 Model size = 0.22 Mb

Max depth = 8 
MAE: 217.2488567787201 MSE: 228955.0962841168 R2: 0.9175668075264871 Model size = 3.21 Mb

Max depth = 12
MAE: 172.5946913681024 MSE: 190167.8662642285 R2: 0.9315317956382878 Model size = 31.34 Mb

Max depth = 16
MAE: 155.20394120982448 MSE: 181058.7495412292 R2: 0.9348114499647365 Model size = 139.87 Mb

